Two-Way Neural Machine Translation: A Proof of Concept for Bidirectional Translation Modeling using a Two-Dimensional Grid

Neural translation models have proven to be effective in capturing sufficient information from a source sentence and generating a high-quality target sentence. However, it is not easy to get the best effect for bidirectional translation, i.e., both source-to-target and target-to-source translation using a single model. If we exclude some pioneering attempts, such as multilingual systems, all other bidirectional translation approaches are required to train two individual models. This paper proposes to build a single end-to-end bidirectional translation model using a two-dimensional grid, where the left-to-right decoding generates source-to-target, and the bottom-to-up decoding creates target-to-source output. Instead of training two models independently, our approach encourages a single network to jointly learn to translate in both directions. Experiments on the WMT 2018 German$\leftrightarrow$English and Turkish$\leftrightarrow$English translation tasks show that the proposed model is capable of generating a good translation quality and has sufficient potential to direct the research.

==> figures/gamma.tikz <==

\pgfplotsset{width=5cm,compat=1.3}
% \newcommand\BLEUpercent{\BLEU}


\begin{tikzpicture}
\pgfplotsset{
    scale only axis,
    % scaled x ticks=base 10:3,
    xmin=0.8, xmax=3
}

\begin{axis}[
  axis y line*=left,
  ymin=21, ymax=27,
  xlabel=$\gamma$,
  ylabel=BLEU ,
]
\addplot[dashed,line width=1.2pt, mark size=1pt, blue] 
  coordinates{
% ( 0 , 0 )
% ( 0.6 , 0 )
( 0.8 , 12.9 )
( 1 , 21.9)
( 1.5, 26.0)
( 2 , 26.0 )
% ( 8 , 25.8 )
% ( 16, 25.8)
( 32 , 25.9 )
( 128 , 25.9 )
( 1024 , 25.9 )

}; \label{plot_one}
% \addlegendentry{Bleu};

\addplot[dashed,line width=1.2pt, mark size=1pt, red] 
  coordinates{
% ( 0 , 26.2 )
% ( 0.6 , 26.2)
(0.8, 26.2)
( 1 , 26.2)
( 1.5, 26.2)
( 2 , 26.2 )
% ( 8 , 25.8 )
% ( 16, 25.8)
( 32 , 26.2 )
( 128 , 26.2 )
( 1024 , 26.2 )

}; \label{plot_three}

\end{axis}

\begin{axis}[
  axis y line*=right,
  axis x line=none,
  ymin=0, ymax=68,
  ylabel=TER,
  legend entries={},
legend style={at={(1,0)},anchor=south east}]

\addlegendimage{/pgfplots/refstyle=plot_one}\addlegendentry{BLEU}
% \addlegendimage{/pgfplots/refstyle=plot_two}\addlegendentry{Speed}

\addplot[mark=*,green]
  coordinates{
% ( 0 , 0 )
% ( 0.6 , 0 )
(0.8, 78.0)
( 1 , 64.6)
( 1.5, 56.7)
( 2 , 56.7 )
% ( 8 , 57.2 )
% ( 16, 25.8)
( 32 , 56.8 )
( 128 , 56.8 )
( 1024 , 56.8 )
 }; 
\addlegendentry{TER}




\end{axis}

\end{tikzpicture}
